Collision between Molecular Clouds I. The effect of the cloud virial ratio in head-on collisions

In a series of papers we investigate the effect of collisions between turbulent molecular clouds on their structure, evolution and star formation activity. In this paper we look into the role of the clouds' initial virial ratios. Three different scenarios were examined: both clouds initially bound, one cloud bound and one unbound, and both clouds initially unbound. Models in which one or both clouds are bound generate filamentary structures aligned along the collision axis and discernible in position-position and position--velocity space. If neither cloud is bound, no filaments result. Unlike in previous simulations of collisions between smooth clouds, owing to the substructure created in the clouds by turbulence before the collisions, dissipation of kinetic energy by the collision is very inefficient and in none of our simulations is sufficient bulk kinetic energy lost to render the clouds bound. Simulations where both clouds are bound created twice as much stellar mass than the bound-unbound model, and both these scenarios produced much more stellar mass than the simulation in which both clouds are unbound. Each simulation was also compared with a control run in which the clouds do not collide. We find the bound-bound collision increases the overall star formation efficiency by a factor of approximately two relative to the control, but that the bound-unbound collision produces a much smaller increase, and the collision has very little effect on the unbound--unbound cloud collision.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
